Reactivity of chondritic meteorites under H2-rich atmospheres: Formation of H2S

Current models of chemical evolution during star and planetary formation rely on the presence of dust grains to act as a third body. However, they generally ignore the reactivity of the dust grains themselves. Dust grains present in the protoplanetary phase will evolve as the solar system forms and, after protoplanets have appeared, they will be constantly delivered to their surfaces in the form of large aggregates or meteorites. Chondritic meteorites are mostly unaltered samples of the dust present in the first stages of the Solar System formation, that still arrive nowadays to the surface of Earth and allow us to study the properties of the materials forming the early Solar System. These materials contain, amongst others, transition metals that can potentially act as catalysts, as well as other phases that can potentially react in different astrophysical conditions, such as FeS. In this work, we present the reactivity of chondritic meteorites under \hydrogen-rich atmospheres, particularly towards the reduction of FeS for the formation of H2S and metallic Fe during the early phases of the planetary formation. We present the obtained results on the reaction rates and the percentage of FeS available to react in the materials. Additionally, we include a computational study of the reaction mechanism and the energetics. Finally, we discuss the implications of an early formation of H2S in planetary surfaces.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
